The Atlas-3D project - IX. The merger origin of a fast and a slow rotating Early-Type Galaxy revealed with deep optical imaging: first results

The mass assembly of galaxies leaves imprints in their outskirts, such as shells and tidal tails. The frequency and properties of such fine structures depend on the main acting mechanisms - secular evolution, minor or major mergers - and on the age of the last substantial accretion event. We use this to constrain the mass assembly history of two apparently relaxed nearby Early-Type Galaxies (ETGs) selected from the Atlas-3D sample, NGC 680 and NGC 5557. Our ultra deep optical images obtained with MegaCam on the Canada-France-Hawaii Telescope reach 29 mag/arcsec^2 in the g-band. They reveal very low-surface brightness (LSB) filamentary structures around these ellipticals. Among them, a gigantic 160 kpc long tail East of NGC 5557 hosts gas-rich star-forming objects. NGC 680 exhibits two major diffuse plumes apparently connected to extended HI tails, as well as a series of arcs and shells. Comparing the outer stellar and gaseous morphology of the two ellipticals with that predicted from models of colliding galaxies, we argue that the LSB features are tidal debris, the star-forming objects near NGC 5557, long lived Tidal Dwarf Galaxies and that each of the two ETGs was assembled during a relatively recent, major wet merger, which likely occurred at a redshift below z = 0.5. The inner kinematics of NGC 680 is typical for fast rotators which make the bulk of nearby ETGs in the Atlas-3D sample. NGC 5557 belongs to the poorly populated class of massive, round, slow rotators that are predicted by semi-analytic models and cosmological simulations to be the end-product of a complex mass accretion history, involving ancient major mergers and more recent minor mergers. Our observations suggest that under specific circumstances a single binary merger may dominate the formation history of such objects and thus that at least some massive ETGs may form at relatively low redshift (abridged).

==> readme.txt <==
Sources for paper MNRAS: MN-11-0206-MJ

Content:
- main text: at3dmeg1.rev.v1b.tex
- abbreviation file: abbrev.tex
- biblio: at3dmeg1.rev.v1b.bbl
- pdf version of the paper with all figures: at3dmeg1.rev.v1b.pdf
- all figures in .eps format
(original files in .jpg format available upon request to paduc@cea.fr) 
Please if possible follow the same layout as in the .pdf version.
Especially it would be great if Fig 3 and 4 could be on the same page.
Same for Fig 6 and 7

